Retrospective Motion Correction in Gradient Echo MRI by Explicit Motion Estimation Using Deep CNNs

Magnetic Resonance Imaging allows high resolution data acquisition with the downside of motion sensitivity due to relatively long acquisition times. Even during the acquisition of a single 2D slice, motion can severely corrupt the image. Retrospective motion correction strategies do not interfere during acquisition time but operate on the motion affected data. Known methods suited to this scenario are compressed sensing (CS), generative adversarial networks (GANs), and motion estimation. In this paper we propose a strategy to correct for motion artifacts using Deep Convolutional Neuronal Networks (Deep CNNs) in a reliable and verifiable manner by explicit motion estimation. The sensitivity encoding (SENSE) redundancy that multiple receiver coils provide, has in the past been used for acceleration, noise reduction and rigid motion compensation. We show that using Deep CNNs the concepts of rigid motion compensation can be generalized to more complex motion fields. Using a simulated synthetic data set, our proposed supervised network is evaluated on motion corrupted MRIs of abdomen and head. We compare our results with rigid motion compensation and GANs.

==> B.dat <==
%% LaTeX2e file `B.dat'
%% generated by the `filecontents' environment
%% from source `templateArxiv' on 2023/03/30.
%%
iter    adaptAbdom3_test    adaptBrain_test     adaptAbdom3_Ugr0    adaptBrain_Ugr0
0       0.772               1.504
1     0.504               0.1480
2     0.387               0.0699
3     0.232               0.0268
4     0.178               0.0204
5       0.139               0.0134
6     0.118               0.0108


==> version arXiv/B.dat <==
%% LaTeX2e file `B.dat'
%% generated by the `filecontents' environment
%% from source `templateArxiv' on 2023/03/30.
%%
iter    adaptAbdom3_test    adaptBrain_test     adaptAbdom3_Ugr0    adaptBrain_Ugr0
0       0.772               1.504
1     0.504               0.1480
2     0.387               0.0699
3     0.232               0.0268
4     0.178               0.0204
5       0.139               0.0134
6     0.118               0.0108

